Dissecting a 30 kpc galactic outflow at $z \sim$ 1.7

We present the spatially resolved measurements of a cool galactic outflow in the gravitationally lensed galaxy RCS0327 at $z \approx 1.703$ using VLT/MUSE IFU observations. We probe the cool outflowing gas, traced by blueshifted Mg II and Fe II absorption lines, in 15 distinct regions of the same galaxy in its image-plane. Different physical regions, 5 to 7 kpc apart within the galaxy, drive the outflows at different velocities ($V_{out} \sim $ $-161$ to $-240$ km s$^{-1}$), and mass outflow rates ($\dot{M}_{out} \sim$ 183 to 527 $M_{\odot}\ yr^{-1}$). The outflow velocities from different regions of the same galaxy vary by 80 km s$^{-1}$, which is comparable to the variation seen in a large sample of star-burst galaxies in the local Universe. Using multiply lensed images of RCS0327, we probe the same star-forming region at different spatial scales (0.5 kpc$^2$-25 kpc$^2$), we find that outflow velocities vary between $ \sim $ $-120$ to $-242$ km s$^{-1}$, and the mass outflow rates vary between $\sim$ 37 to 254 $M_{\odot}\ yr^{-1}$. The outflow momentum flux in this galaxy is $\geq$ 100% of the momentum flux provided by star-formation in individual regions, and outflow energy flux is $\approx$ 10% of the total energy flux provided by star-formation. These estimates suggest that the outflow in RCS0327 is energy driven. This work shows the importance of small scale variations of outflow properties due to the variations of local stellar properties of the host galaxy in the context of galaxy evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
